Findings of the 2023 ML-SUPERB Challenge: Pre-Training and Evaluation over More Languages and Beyond

The 2023 Multilingual Speech Universal Performance Benchmark (ML-SUPERB) Challenge expands upon the acclaimed SUPERB framework, emphasizing self-supervised models in multilingual speech recognition and language identification. The challenge comprises a research track focused on applying ML-SUPERB to specific multilingual subjects, a Challenge Track for model submissions, and a New Language Track where language resource researchers can contribute and evaluate their low-resource language data in the context of the latest progress in multilingual speech recognition. The challenge garnered 12 model submissions and 54 language corpora, resulting in a comprehensive benchmark encompassing 154 languages. The findings indicate that merely scaling models is not the definitive solution for multilingual speech tasks, and a variety of speech/voice types present significant challenges in multilingual speech processing.

==> mac-superb.txt <==
    ID x    y   label
    1  1669 620.3 wav2vec2-base
    2  1669 654.2 wav2vec2-base-23
    3  4328 962.0 XLSR-128
    4  1669 760.5 HuBERT-base
    5  4324 730.9 HuBERT-large
    6  1669 771.2 mHuBERT-base
    7  4328 774.7 MMS-300m
    8  12014 933.9 MMS-1b
    9  1666 857.3 CV-HuBERT-base
    10 904 547.6 CV-HuBERT-base(40ms)
    11 587 179.0 CV-HuBERT-base(80ms)
    12 3156 804.8 CV-HuBERT-MR-base
    13 8648 826.9 EFFUSE(W2V2+XLSR)
    14 8648 865.0 EFFUSE(HuBERT+XLSR)
    15 4328 966.5 NWHC1
    16 4328 961.8 NWHC2
    17 1666 772.1 WavLabLM-base
    18 4328 567.9 WavLabLM-large-EK
    19 4328 672.4 WavLabLM-large-MK
    20 4328 659.7 WavLabLM-large-MS

